VC-dimension and Erd\H{o}s-P\'osa property

Let $G=(V,E)$ be a graph. A $k$-neighborhood in $G$ is a set of vertices consisting of all the vertices at distance at most $k$ from some vertex of $G$. The hypergraph on vertex set $V$ which edge set consists of all the $k$-neighborhoods of $G$ for all $k$ is the neighborhood hypergraph of $G$. Our goal in this paper is to investigate the complexity of a graph in terms of its neighborhoods. Precisely, we define the distance VC-dimension of a graph $G$ as the maximum taken over all induced subgraphs $G'$ of $G$ of the VC-dimension of the neighborhood hypergraph of $G'$. For a class of graphs, having bounded distance VC-dimension both generalizes minor closed classes and graphs with bounded clique-width. Our motivation is a result of Chepoi, Estellon and Vax\`es asserting that every planar graph of diameter $2\ell$ can be covered by a bounded number of balls of radius $\ell$. In fact, they obtained the existence of a function $f$ such that every set $\cal F$ of balls of radius $\ell$ in a planar graph admits a hitting set of size $f(\nu)$ where $\nu$ is the maximum number of pairwise disjoint elements of $\cal F$. Our goal is to generalize the proof of Chepoi, Estellon and Vax\`es with the unique assumption of bounded distance VC-dimension of neighborhoods. In other words, the set of balls of fixed radius in a graph with bounded distance VC-dimension has the Erd\H{o}s-P\'osa property.

==> crosses.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{crosses.pdf}%
\end{picture}%
\setlength{\unitlength}{3315sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3270,2880)(661,-2236)
\put(676,-691){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}$u_1$}}}}
\put(676,-1051){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}$u_2$}}}}
\put(1801,-1141){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}$v_1$}}}}
\put(1846,-736){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}$v_2$}}}}
\put(3826,-601){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}$v_2$}}}}
\put(3916,-916){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}$v_1$}}}}
\end{picture}%

